Robust Chemical Circuits

We introduce a new motif for constructing robust digital logic circuits using input/output chemical reaction networks. These chemical circuits robustly handle perturbations in input signals, initial concentrations, rate constants, and measurements. In particular, we show that all combinatorial circuits and several sequential circuits enjoy this robustness. Our results complement existing literature in the following three ways: (1) our logic gates read their inputs catalytically which make `fanout' gates unnecessary; (2) formal requirements and rigorous proofs of satisfaction are provided for each circuit; and (3) robustness of every circuit is closed under modular composition.

==> resources/XORCircuitNew.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'XORCircuitNew.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{174.34312248bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33351033)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{XORCircuitNew.pdf}}%
    \put(-0.00286659,0.28629227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.66666669}\smash{\begin{tabular}[t]{l}$X_1$\end{tabular}}}}%
    \put(-0.00330157,0.22713451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.66666669}\smash{\begin{tabular}[t]{l}$X_2$\end{tabular}}}}%
    \put(-0.00373659,0.06626357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.66666669}\smash{\begin{tabular}[t]{l}$X_1$\end{tabular}}}}%
    \put(-0.00417156,0.00971571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.66666669}\smash{\begin{tabular}[t]{l}$X_2$\end{tabular}}}}%
    \put(0.56236277,0.19170025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.66666669}\smash{\begin{tabular}[t]{l}X_1 \otimes X_2\end{tabular}}}}%
  \end{picture}%
\endgroup%

